Ultra-thin titanium nitride films for refractory spectral selectivity

We demonstrate a selectively emitting optical Fabry-P\'erot resonator based on a few-nm-thin continuous metallic titanium nitride film, separated by a dielectric spacer from an optically thick titanium nitride back-reflector, which exhibits excellent stability at 1070 K against chemical degradation, thin-film instabilities and melting point depression. The structure paves the way to the design and fabrication of refractory thermal emitters using the well-established processes known from the field of multilayer and rugate optical filters. We demonstrate that a few-nanometer thick films of titanium nitride can be stable under operation at temperatures exceeding 1070 K. This type of selective emitter provides a means towards near-infrared thermal emission that could potentially be tailored to the accuracy level known from rugate optical filters.

==> data/XRD_80nmTIN001SapphireSubstrate.txt <==
angle counts
30	8	\\
30.04	8	\\
30.08	8	\\
30.12	6	\\
30.16	5	\\
30.2	6	\\
30.24	7	\\
30.28	7	\\
30.32	9	\\
30.36	7	\\
30.4	8	\\
30.44	5	\\
30.48	11	\\
30.52	3	\\
30.56	7	\\
30.6	10	\\
30.64	4	\\
30.68	19	\\
30.72	8	\\
30.76	8	\\
30.8	6	\\
30.84	12	\\
30.88	6	\\
30.92	6	\\
30.96	13	\\
31	9	\\
31.04	11	\\
31.08	5	\\
31.12	8	\\
31.16	11	\\
31.2	5	\\
31.24	11	\\
31.28	6	\\
31.32	8	\\
31.36	11	\\
31.4	11	\\
31.44	10	\\
31.48	2	\\
31.52	6	\\
31.56	12	\\
31.6	7	\\
31.64	6	\\
31.68	10	\\
31.72	5	\\
31.76	5	\\
31.8	7	\\
31.84	11	\\
31.88	5	\\
31.92	13	\\
31.96	6	\\
32	7	\\
32.04	6	\\
32.08	6	\\
32.12	3	\\
32.16	11	\\
32.2	5	\\
32.24	7	\\
32.28	7	\\
32.32	4	\\
32.36	7	\\
32.4	11	\\
32.44	2	\\
32.48	8	\\
32.52	3	\\
32.56	13	\\
32.6	4	\\
32.64	9	\\
32.68	2	\\
32.72	5	\\
32.76	14	\\
32.8	6	\\
32.84	10	\\
32.88	14	\\
32.92	6	\\
32.96	11	\\
33	7	\\
33.04	6	\\
33.08	12	\\
33.12	9	\\
33.16	4	\\
33.2	8	\\
33.24	10	\\
33.28	4	\\
33.32	10	\\
33.36	7	\\
33.4	9	\\
33.44	9	\\
33.48	5	\\
33.52	8	\\
33.56	8	\\
33.6	6	\\
33.64	4	\\
33.68	8	\\
33.72	6	\\
33.76	5	\\
33.8	9	\\
33.84	5	\\
33.88	8	\\
33.92	11	\\
33.96	9	\\
34	3	\\
34.04	8	\\
34.08	7	\\
34.12	10	\\
34.16	15	\\
34.2	12	\\
34.24	9	\\
34.28	8	\\
34.32	7	\\
34.36	10	\\
34.4	7	\\
34.44	4	\\
34.48	7	\\
34.52	7	\\
34.56	7	\\
34.6	10	\\
34.64	11	\\
34.68	11	\\
34.72	12	\\
34.76	9	\\
34.8	9	\\
34.84	16	\\
34.88	9	\\
34.92	9	\\
34.96	11	\\
35	4	\\
35.04	14	\\
35.08	15	\\
35.12	5	\\
35.16	11	\\
35.2	12	\\
35.24	12	\\
35.28	11	\\
35.32	7	\\
35.36	13	\\
35.4	10	\\
35.44	16	\\
35.48	9	\\
35.52	11	\\
35.56	10	\\
35.6	20	\\
35.64	18	\\
35.68	20	\\
35.72	22	\\
35.76	25	\\
35.8	34	\\
35.84	28	\\
35.88	25	\\
35.92	32	\\
35.96	44	\\
36	55	\\
36.04	53	\\
36.08	63	\\
36.12	93	\\
36.16	95	\\
36.2	116	\\
36.24	146	\\
36.28	161	\\
36.32	243	\\
36.36	247	\\
36.4	372	\\
36.44	414	\\
36.48	479	\\
36.52	532	\\
36.56	549	\\
36.6	591	\\
36.64	526	\\
36.68	476	\\
36.72	404	\\
36.76	305	\\
36.8	229	\\
36.84	193	\\
36.88	153	\\
36.92	134	\\
36.96	89	\\
37	108	\\
37.04	72	\\
37.08	56	\\
37.12	39	\\
37.16	44	\\
37.2	42	\\
37.24	30	\\
37.28	40	\\
37.32	36	\\
37.36	41	\\
37.4	37	\\
37.44	75	\\
37.48	141	\\
37.52	121	\\
37.56	69	\\
37.6	34	\\
37.64	24	\\
37.68	26	\\
37.72	24	\\
37.76	12	\\
37.8	16	\\
37.84	16	\\
37.88	14	\\
37.92	13	\\
37.96	15	\\
38	14	\\
38.04	19	\\
38.08	16	\\
38.12	14	\\
38.16	7	\\
38.2	13	\\
38.24	14	\\
38.28	8	\\
38.32	15	\\
38.36	8	\\
38.4	7	\\
38.44	6	\\
38.48	12	\\
38.52	12	\\
38.56	15	\\
38.6	10	\\
38.64	11	\\
38.68	12	\\
38.72	11	\\
38.76	10	\\
38.8	8	\\
38.84	7	\\
38.88	10	\\
38.92	9	\\
38.96	6	\\
39	7	\\
39.04	8	\\
39.08	9	\\
39.12	7	\\
39.16	8	\\
39.2	11	\\
39.24	12	\\
39.28	10	\\
39.32	4	\\
39.36	9	\\
39.4	10	\\
39.44	7	\\
39.48	11	\\
39.52	8	\\
39.56	4	\\
39.6	11	\\
39.64	10	\\
39.68	10	\\
39.72	12	\\
39.76	8	\\
39.8	11	\\
39.84	6	\\
39.88	7	\\
39.92	4	\\
39.96	12	\\
40	10	\\
40.04	9	\\
40.08	9	\\
40.12	11	\\
40.16	8	\\
40.2	6	\\
40.24	3	\\
40.28	6	\\
40.32	7	\\
40.36	4	\\
40.4	10	\\
40.44	4	\\
40.48	4	\\
40.52	4	\\
40.56	8	\\
40.6	5	\\
40.64	3	\\
40.68	4	\\
40.72	11	\\
40.76	6	\\
40.8	10	\\
40.84	3	\\
40.88	9	\\
40.92	6	\\
40.96	11	\\
41	7	\\
41.04	10	\\
41.08	5	\\
41.12	8	\\
41.16	16	\\
41.2	8	\\
41.24	14	\\
41.28	9	\\
41.32	9	\\
41.36	11	\\
41.4	23	\\
41.44	23	\\
41.48	33	\\
41.52	59	\\
41.56	122	\\
41.6	157	\\
41.64	210	\\
41.68	276	\\
41.72	319	\\
41.76	260	\\
41.8	145	\\
41.84	97	\\
41.88	74	\\
41.92	38	\\
41.96	20	\\
42	16	\\
42.04	12	\\
42.08	12	\\
42.12	14	\\
42.16	11	\\
42.2	10	\\
42.24	14	\\
42.28	20	\\
42.32	10	\\
42.36	7	\\
42.4	10	\\
42.44	11	\\
42.48	10	\\
42.52	8	\\
42.56	7	\\
42.6	10	\\
42.64	6	\\
42.68	3	\\
42.72	8	\\
42.76	6	\\
42.8	9	\\
42.84	3	\\
42.88	10	\\
42.92	9	\\
42.96	8	\\
43	9	\\
43.04	7	\\
43.08	10	\\
43.12	7	\\
43.16	10	\\
43.2	7	\\
43.24	11	\\
43.28	7	\\
43.32	9	\\
43.36	6	\\
43.4	5	\\
43.44	3	\\
43.48	9	\\
43.52	9	\\
43.56	5	\\
43.6	8	\\
43.64	6	\\
43.68	5	\\
43.72	4	\\
43.76	11	\\
43.8	8	\\
43.84	5	\\
43.88	10	\\
43.92	9	\\
43.96	5	\\
44	9	\\
44.04	10	\\
44.08	4	\\
44.12	6	\\
44.16	5	\\
44.2	5	\\
44.24	4	\\
44.28	9	\\
44.32	6	\\
44.36	6	\\
44.4	9	\\
44.44	9	\\
44.48	12	\\
44.52	10	\\
44.56	13	\\
44.6	9	\\
44.64	4	\\
44.68	6	\\
44.72	7	\\
44.76	6	\\
44.8	8	\\
44.84	10	\\
44.88	7	\\
44.92	3	\\
44.96	8	\\
45	7	\\
45.04	4	\\
45.08	9	\\
45.12	9	\\
45.16	5	\\
45.2	10	\\
45.24	3	\\
45.28	2	\\
45.32	8	\\
45.36	9	\\
45.4	13	\\
45.44	4	\\
45.48	6	\\
45.52	7	\\
45.56	2	\\
45.6	7	\\
45.64	8	\\
45.68	5	\\
45.72	6	\\
45.76	9	\\
45.8	4	\\
45.84	3	\\
45.88	6	\\
45.92	11	\\
45.96	9	\\
46	4	\\
46.04	4	\\
46.08	2	\\
46.12	3	\\
46.16	8	\\
46.2	5	\\
46.24	2	\\
46.28	7	\\
46.32	8	\\
46.36	3	\\
46.4	10	\\
46.44	10	\\
46.48	6	\\
46.52	8	\\
46.56	0	\\
46.6	5	\\
46.64	5	\\
46.68	6	\\
46.72	8	\\
46.76	3	\\
46.8	7	\\
46.84	6	\\
46.88	9	\\
46.92	4	\\
46.96	6	\\
47	5	\\
47.04	8	\\
47.08	7	\\
47.12	5	\\
47.16	7	\\
47.2	8	\\
47.24	15	\\
47.28	6	\\
47.32	12	\\
47.36	4	\\
47.4	5	\\
47.44	10	\\
47.48	9	\\
47.52	4	\\
47.56	9	\\
47.6	2	\\
47.64	9	\\
47.68	8	\\
47.72	5	\\
47.76	5	\\
47.8	13	\\
47.84	7	\\
47.88	10	\\
47.92	4	\\
47.96	10	\\
48	11	\\
48.04	6	\\
48.08	10	\\
48.12	4	\\
48.16	7	\\
48.2	6	\\
48.24	6	\\
48.28	5	\\
48.32	5	\\
48.36	8	\\
48.4	6	\\
48.44	6	\\
48.48	7	\\
48.52	3	\\
48.56	6	\\
48.6	5	\\
48.64	6	\\
48.68	10	\\
48.72	8	\\
48.76	8	\\
48.8	3	\\
48.84	2	\\
48.88	4	\\
48.92	7	\\
48.96	7	\\
49	6	\\
49.04	9	\\
49.08	5	\\
49.12	5	\\
49.16	2	\\
49.2	7	\\
49.24	6	\\
49.28	7	\\
49.32	6	\\
49.36	7	\\
49.4	7	\\
49.44	6	\\
49.48	4	\\
49.52	5	\\
49.56	5	\\
49.6	5	\\
49.64	4	\\
49.68	5	\\
49.72	10	\\
49.76	6	\\
49.8	4	\\
49.84	9	\\
49.88	9	\\
49.92	10	\\
49.96	8	\\
50	9	\\
50.04	6	\\
50.08	1	\\
50.12	5	\\
50.16	7	\\
50.2	9	\\
50.24	8	\\
50.28	14	\\
50.32	3	\\
50.36	7	\\
50.4	3	\\
50.44	7	\\
50.48	11	\\
50.52	7	\\
50.56	9	\\
50.6	5	\\
50.64	9	\\
50.68	6	\\
50.72	10	\\
50.76	3	\\
50.8	7	\\
50.84	7	\\
50.88	4	\\
50.92	8	\\
50.96	6	\\
51	10	\\
51.04	9	\\
51.08	7	\\
51.12	4	\\
51.16	9	\\
51.2	6	\\
51.24	3	\\
51.28	2	\\
51.32	4	\\
51.36	7	\\
51.4	4	\\
51.44	8	\\
51.48	6	\\
51.52	10	\\
51.56	8	\\
51.6	4	\\
51.64	6	\\
51.68	9	\\
51.72	6	\\
51.76	8	\\
51.8	5	\\
51.84	7	\\
51.88	7	\\
51.92	8	\\
51.96	6	\\
52	5	\\
52.04	8	\\
52.08	3	\\
52.12	12	\\
52.16	9	\\
52.2	8	\\
52.24	3	\\
52.28	11	\\
52.32	5	\\
52.36	4	\\
52.4	7	\\
52.44	7	\\
52.48	8	\\
52.52	8	\\
52.56	11	\\
52.6	5	\\
52.64	5	\\
52.68	5	\\
52.72	3	\\
52.76	5	\\
52.8	2	\\
52.84	9	\\
52.88	5	\\
52.92	7	\\
52.96	7	\\
53	6	\\
53.04	3	\\
53.08	6	\\
53.12	4	\\
53.16	7	\\
53.2	4	\\
53.24	5	\\
53.28	10	\\
53.32	6	\\
53.36	3	\\
53.4	3	\\
53.44	10	\\
53.48	5	\\
53.52	7	\\
53.56	5	\\
53.6	4	\\
53.64	8	\\
53.68	7	\\
53.72	15	\\
53.76	1	\\
53.8	5	\\
53.84	4	\\
53.88	8	\\
53.92	6	\\
53.96	2	\\
54	5	\\
54.04	7	\\
54.08	8	\\
54.12	9	\\
54.16	8	\\
54.2	8	\\
54.24	6	\\
54.28	7	\\
54.32	8	\\
54.36	6	\\
54.4	6	\\
54.44	8	\\
54.48	6	\\
54.52	9	\\
54.56	5	\\
54.6	4	\\
54.64	5	\\
54.68	7	\\
54.72	5	\\
54.76	11	\\
54.8	7	\\
54.84	7	\\
54.88	7	\\
54.92	6	\\
54.96	10	\\
55	8	\\
55.04	9	\\
55.08	4	\\
55.12	4	\\
55.16	9	\\
55.2	3	\\
55.24	5	\\
55.28	7	\\
55.32	7	\\
55.36	4	\\
55.4	4	\\
55.44	2	\\
55.48	12	\\
55.52	8	\\
55.56	3	\\
55.6	9	\\
55.64	7	\\
55.68	3	\\
55.72	12	\\
55.76	3	\\
55.8	7	\\
55.84	6	\\
55.88	4	\\
55.92	10	\\
55.96	8	\\
56	9	\\
56.04	4	\\
56.08	4	\\
56.12	8	\\
56.16	6	\\
56.2	3	\\
56.24	5	\\
56.28	3	\\
56.32	4	\\
56.36	11	\\
56.4	4	\\
56.44	10	\\
56.48	9	\\
56.52	4	\\
56.56	3	\\
56.6	5	\\
56.64	5	\\
56.68	8	\\
56.72	5	\\
56.76	11	\\
56.8	5	\\
56.84	5	\\
56.88	2	\\
56.92	3	\\
56.96	6	\\
57	9	\\
57.04	7	\\
57.08	12	\\
57.12	7	\\
57.16	11	\\
57.2	7	\\
57.24	3	\\
57.28	13	\\
57.32	5	\\
57.36	6	\\
57.4	6	\\
57.44	6	\\
57.48	5	\\
57.52	7	\\
57.56	8	\\
57.6	4	\\
57.64	7	\\
57.68	9	\\
57.72	8	\\
57.76	6	\\
57.8	10	\\
57.84	4	\\
57.88	8	\\
57.92	6	\\
57.96	2	\\
58	4	\\
58.04	5	\\
58.08	9	\\
58.12	1	\\
58.16	6	\\
58.2	5	\\
58.24	7	\\
58.28	5	\\
58.32	3	\\
58.36	9	\\
58.4	4	\\
58.44	7	\\
58.48	3	\\
58.52	6	\\
58.56	6	\\
58.6	2	\\
58.64	7	\\
58.68	11	\\
58.72	4	\\
58.76	2	\\
58.8	10	\\
58.84	10	\\
58.88	5	\\
58.92	12	\\
58.96	8	\\
59	5	\\
59.04	5	\\
59.08	8	\\
59.12	4	\\
59.16	5	\\
59.2	2	\\
59.24	7	\\
59.28	7	\\
59.32	6	\\
59.36	9	\\
59.4	11	\\
59.44	5	\\
59.48	7	\\
59.52	8	\\
59.56	5	\\
59.6	3	\\
59.64	10	\\
59.68	8	\\
59.72	4	\\
59.76	6	\\
59.8	9	\\
59.84	5	\\
59.88	8	\\
59.92	6	\\
59.96	8	\\
60	4	\\

==> data/spaVar_cvd_1.txt <==
wl a
2.5	0.48365
2.49	0.34827
2.48	0.3094
2.47	0.32667
2.46	0.26737
2.45	0.36044
2.44	0.35603
2.43	0.39367
2.42	0.37567
2.41	0.37078
2.4	0.36142
2.39	0.40517
2.38	0.39487
2.37	0.39897
2.36	0.42106
2.35	0.41279
2.34	0.41267
2.33	0.41912
2.32	0.42089
2.31	0.4264
2.3	0.42238
2.29	0.41975
2.28	0.41936
2.27	0.41552
2.26	0.40746
2.25	0.39582
2.24	0.39713
2.23	0.39584
2.22	0.39775
2.21	0.3984
2.2	0.40974
2.19	0.41726
2.18	0.42023
2.17	0.42698
2.16	0.42649
2.15	0.43329
2.14	0.44059
2.13	0.43448
2.12	0.43974
2.11	0.43647
2.1	0.4347
2.09	0.4274
2.08	0.42246
2.07	0.42183
2.06	0.42525
2.05	0.4243
2.04	0.43188
2.03	0.43367
2.02	0.43905
2.01	0.44216
2	0.44741
1.99	0.451
1.98	0.45425
1.97	0.45345
1.96	0.45312
1.95	0.45257
1.94	0.44912
1.93	0.4485
1.92	0.45257
1.91	0.45385
1.9	0.45324
1.89	0.45931
1.88	0.46444
1.87	0.46693
1.86	0.47105
1.85	0.47328
1.84	0.4753
1.83	0.47797
1.82	0.47846
1.81	0.47874
1.8	0.47938
1.79	0.48096
1.78	0.48363
1.77	0.48809
1.76	0.49183
1.75	0.49616
1.74	0.5008
1.73	0.50377
1.72	0.50754
1.71	0.51054
1.7	0.51333
1.69	0.51586
1.68	0.51901
1.67	0.52274
1.66	0.52823
1.65	0.53343
1.64	0.53947
1.63	0.54485
1.62	0.54922
1.61	0.55438
1.6	0.55995
1.59	0.56469
1.58	0.57031
1.57	0.57647
1.56	0.58305
1.55	0.58973
1.54	0.59708
1.53	0.60445
1.52	0.61202
1.51	0.61932
1.5	0.62748
1.49	0.63613
1.48	0.64576
1.47	0.65472
1.46	0.66452
1.45	0.67486
1.44	0.68569
1.43	0.69645
1.42	0.7082
1.41	0.71991
1.4	0.73264
1.39	0.74601
1.38	0.75912
1.37	0.77409
1.36	0.78797
1.35	0.80361
1.34	0.81867
1.33	0.83316
1.32	0.84868
1.31	0.86426
1.3	0.87955
1.29	0.89463
1.28	0.90909
1.27	0.92193
1.26	0.93316
1.25	0.94315
1.24	0.94979
1.23	0.95295
1.22	0.95227
1.21	0.9465
1.2	0.93478
1.19	0.91748
1.18	0.893
1.17	0.8614
1.16	0.82284
1.15	0.7781
1.14	0.7285
1.13	0.67401
1.12	0.61673
1.11	0.5583
1.1	0.50136
1.09	0.44635
1.08	0.394
1.07	0.34645
1.06	0.3035
1.05	0.26575
1.04	0.23275
1.03	0.20357
1.02	0.18053
1.01	0.16225
1	0.14735
0.99	0.13514
0.98	0.1284
0.97	0.12356
0.96	0.12152
0.95	0.12104
0.94	0.12342
0.93	0.12784
0.92	0.13182
0.91	0.13898
0.9	0.14608
0.89	0.15655
0.88	0.16691
0.87	0.18064
0.86	0.19429
0.85	0.21694
0.84	0.25178
0.83	0.27385
0.82	0.29357
0.81	0.31279
0.8	0.34086
0.79	0.36685
0.78	0.39726
0.77	0.4284
0.76	0.45825
0.75	0.49489
0.74	0.53088
0.73	0.5745
0.72	0.62063
0.71	0.66587
0.7	0.71757
0.69	0.7685
0.68	0.82102
0.67	0.87011
0.66	0.91518
0.65	0.95333
0.64	0.97888
0.63	0.98905
0.62	0.98062
0.61	0.95221
0.6	0.90493
0.59	0.84245
0.58	0.77048
0.57	0.69645
0.56	0.62813
0.55	0.56824
0.54	0.52182
0.53	0.49519
0.52	0.48787
0.51	0.50007
0.5	0.53441
0.49	0.58482
0.48	0.64761
0.47	0.71823
0.46	0.78667
0.45	0.84234
0.44	0.88144
0.43	0.90256
0.42	0.90934
0.41	0.90461
0.4	0.89012
0.39	0.86459
0.38	0.82634
0.37	0.77634
0.36	0.72051
0.35	0.66722
0.34	0.62404
0.33	0.61239
0.32	0.64352
0.31	0.71034
0.3	0.77643

==> data/spaVar_cvd_2.txt <==
wl	a
2.5	0.20098
2.49	0.38475
2.48	0.37241
2.47	0.33001
2.46	0.36994
2.45	0.42264
2.44	0.33523
2.43	0.38604
2.42	0.44632
2.41	0.40393
2.4	0.4175
2.39	0.39975
2.38	0.43094
2.37	0.41484
2.36	0.39993
2.35	0.41635
2.34	0.40371
2.33	0.40243
2.32	0.41118
2.31	0.4013
2.3	0.41297
2.29	0.40992
2.28	0.41288
2.27	0.41893
2.26	0.41435
2.25	0.43096
2.24	0.41807
2.23	0.43279
2.22	0.4326
2.21	0.4336
2.2	0.42076
2.19	0.42976
2.18	0.43398
2.17	0.4272
2.16	0.42921
2.15	0.43467
2.14	0.43135
2.13	0.43212
2.12	0.43644
2.11	0.44135
2.1	0.44648
2.09	0.44824
2.08	0.44998
2.07	0.4549
2.06	0.45738
2.05	0.46252
2.04	0.46193
2.03	0.46003
2.02	0.46253
2.01	0.45986
2	0.45948
1.99	0.46026
1.98	0.46288
1.97	0.46412
1.96	0.46722
1.95	0.47185
1.94	0.47866
1.93	0.48303
1.92	0.4869
1.91	0.48985
1.9	0.4933
1.89	0.49253
1.88	0.49403
1.87	0.49565
1.86	0.49999
1.85	0.50157
1.84	0.50614
1.83	0.51048
1.82	0.51476
1.81	0.51971
1.8	0.52411
1.79	0.52895
1.78	0.53222
1.77	0.5366
1.76	0.53922
1.75	0.54278
1.74	0.54723
1.73	0.55191
1.72	0.55749
1.71	0.56325
1.7	0.56998
1.69	0.57666
1.68	0.58352
1.67	0.59035
1.66	0.59672
1.65	0.60343
1.64	0.60889
1.63	0.6162
1.62	0.62404
1.61	0.63285
1.6	0.64184
1.59	0.65102
1.58	0.66132
1.57	0.67098
1.56	0.68076
1.55	0.69119
1.54	0.70152
1.53	0.71228
1.52	0.72479
1.51	0.73724
1.5	0.75006
1.49	0.76269
1.48	0.77615
1.47	0.78931
1.46	0.80281
1.45	0.81617
1.44	0.82947
1.43	0.8428
1.42	0.85495
1.41	0.86607
1.4	0.87589
1.39	0.88423
1.38	0.88923
1.37	0.89175
1.36	0.88978
1.35	0.88257
1.34	0.86952
1.33	0.85138
1.32	0.82662
1.31	0.79444
1.3	0.75541
1.29	0.71033
1.28	0.6612
1.27	0.6083
1.26	0.55305
1.25	0.49673
1.24	0.44276
1.23	0.39147
1.22	0.34383
1.21	0.29964
1.2	0.26185
1.19	0.22925
1.18	0.20087
1.17	0.17693
1.16	0.15854
1.15	0.14365
1.14	0.13315
1.13	0.12552
1.12	0.11967
1.11	0.11674
1.1	0.11579
1.09	0.11656
1.08	0.11931
1.07	0.12328
1.06	0.1269
1.05	0.13232
1.04	0.13875
1.03	0.14642
1.02	0.15512
1.01	0.16393
1	0.1734
0.99	0.18287
0.98	0.19395
0.97	0.2043
0.96	0.21573
0.95	0.22854
0.94	0.24224
0.93	0.25699
0.92	0.27159
0.91	0.28354
0.9	0.30147
0.89	0.31851
0.88	0.33437
0.87	0.35008
0.86	0.37383
0.85	0.40618
0.84	0.46345
0.83	0.49246
0.82	0.52389
0.81	0.56291
0.8	0.59982
0.79	0.63888
0.78	0.67775
0.77	0.72174
0.76	0.76918
0.75	0.81779
0.74	0.86502
0.73	0.91045
0.72	0.94978
0.71	0.9783
0.7	0.99064
0.69	0.98242
0.68	0.95071
0.67	0.89664
0.66	0.82385
0.65	0.73981
0.64	0.65487
0.63	0.57677
0.62	0.50987
0.61	0.4603
0.6	0.42917
0.59	0.41328
0.58	0.41561
0.57	0.43644
0.56	0.47003
0.55	0.51738
0.54	0.5798
0.53	0.65188
0.52	0.7299
0.51	0.80916
0.5	0.88094
0.49	0.93504
0.48	0.96334
0.47	0.96368
0.46	0.9397
0.45	0.89972
0.44	0.85395
0.43	0.80917
0.42	0.76765
0.41	0.72956
0.4	0.69887
0.39	0.67833
0.38	0.6741
0.37	0.69313
0.36	0.73984
0.35	0.79348
0.34	0.82658
0.33	0.81907
0.32	0.76402
0.31	0.67658
0.3	0.60121

==> data/spaVar_cvd_3.txt <==
wl	a
2.5	0.31455	\\
2.49	0.26606	\\
2.48	0.64302	\\
2.47	0.56354	\\
2.46	0.57109	\\
2.45	0.56137	\\
2.44	0.50686	\\
2.43	0.56456	\\
2.42	0.5937	\\
2.41	0.57614	\\
2.4	0.59399	\\
2.39	0.5649	\\
2.38	0.56642	\\
2.37	0.57555	\\
2.36	0.56933	\\
2.35	0.58214	\\
2.34	0.58289	\\
2.33	0.59192	\\
2.32	0.59262	\\
2.31	0.57968	\\
2.3	0.59474	\\
2.29	0.58764	\\
2.28	0.59834	\\
2.27	0.59066	\\
2.26	0.60715	\\
2.25	0.60124	\\
2.24	0.60678	\\
2.23	0.61335	\\
2.22	0.60791	\\
2.21	0.61587	\\
2.2	0.60811	\\
2.19	0.62516	\\
2.18	0.62134	\\
2.17	0.62177	\\
2.16	0.62727	\\
2.15	0.63467	\\
2.14	0.62596	\\
2.13	0.63157	\\
2.12	0.63064	\\
2.11	0.63607	\\
2.1	0.63592	\\
2.09	0.64505	\\
2.08	0.64478	\\
2.07	0.64356	\\
2.06	0.65071	\\
2.05	0.65463	\\
2.04	0.65884	\\
2.03	0.66099	\\
2.02	0.66516	\\
2.01	0.66741	\\
2	0.67065	\\
1.99	0.67345	\\
1.98	0.6754	\\
1.97	0.68086	\\
1.96	0.68424	\\
1.95	0.68996	\\
1.94	0.69268	\\
1.93	0.69979	\\
1.92	0.70216	\\
1.91	0.70768	\\
1.9	0.71174	\\
1.89	0.71587	\\
1.88	0.72033	\\
1.87	0.72326	\\
1.86	0.72873	\\
1.85	0.73453	\\
1.84	0.73782	\\
1.83	0.74419	\\
1.82	0.75011	\\
1.81	0.7545	\\
1.8	0.76068	\\
1.79	0.76549	\\
1.78	0.77077	\\
1.77	0.7755	\\
1.76	0.78141	\\
1.75	0.78738	\\
1.74	0.79356	\\
1.73	0.79909	\\
1.72	0.80419	\\
1.71	0.81044	\\
1.7	0.81812	\\
1.69	0.823	\\
1.68	0.82853	\\
1.67	0.83443	\\
1.66	0.8399	\\
1.65	0.84455	\\
1.64	0.84934	\\
1.63	0.85392	\\
1.62	0.85749	\\
1.61	0.86067	\\
1.6	0.86348	\\
1.59	0.86534	\\
1.58	0.86613	\\
1.57	0.86496	\\
1.56	0.86303	\\
1.55	0.85917	\\
1.54	0.85378	\\
1.53	0.84608	\\
1.52	0.83645	\\
1.51	0.82356	\\
1.5	0.808	\\
1.49	0.78959	\\
1.48	0.76843	\\
1.47	0.74352	\\
1.46	0.71587	\\
1.45	0.68507	\\
1.44	0.65105	\\
1.43	0.61414	\\
1.42	0.57551	\\
1.41	0.53584	\\
1.4	0.49421	\\
1.39	0.4526	\\
1.38	0.41102	\\
1.37	0.36882	\\
1.36	0.32961	\\
1.35	0.29173	\\
1.34	0.25665	\\
1.33	0.22705	\\
1.32	0.19968	\\
1.31	0.17533	\\
1.3	0.15436	\\
1.29	0.13828	\\
1.28	0.12372	\\
1.27	0.11339	\\
1.26	0.10536	\\
1.25	0.09949	\\
1.24	0.09704	\\
1.23	0.09679	\\
1.22	0.09839	\\
1.21	0.10085	\\
1.2	0.10552	\\
1.19	0.11107	\\
1.18	0.11769	\\
1.17	0.12582	\\
1.16	0.13455	\\
1.15	0.14514	\\
1.14	0.15587	\\
1.13	0.16669	\\
1.12	0.17834	\\
1.11	0.19046	\\
1.1	0.20241	\\
1.09	0.21589	\\
1.08	0.22934	\\
1.07	0.2434	\\
1.06	0.25881	\\
1.05	0.27463	\\
1.04	0.29029	\\
1.03	0.30582	\\
1.02	0.32276	\\
1.01	0.3403	\\
1	0.35801	\\
0.99	0.3777	\\
0.98	0.39726	\\
0.97	0.41679	\\
0.96	0.44004	\\
0.95	0.46243	\\
0.94	0.48503	\\
0.93	0.50973	\\
0.92	0.53695	\\
0.91	0.56246	\\
0.9	0.58961	\\
0.89	0.61975	\\
0.88	0.64891	\\
0.87	0.68144	\\
0.86	0.71696	\\
0.85	0.7702	\\
0.84	0.85223	\\
0.83	0.88974	\\
0.82	0.92044	\\
0.81	0.94983	\\
0.8	0.97417	\\
0.79	0.98777	\\
0.78	0.99042	\\
0.77	0.97879	\\
0.76	0.94988	\\
0.75	0.90096	\\
0.74	0.83554	\\
0.73	0.75623	\\
0.72	0.66997	\\
0.71	0.5768	\\
0.7	0.49171	\\
0.69	0.41869	\\
0.68	0.3596	\\
0.67	0.31547	\\
0.66	0.29233	\\
0.65	0.28268	\\
0.64	0.29276	\\
0.63	0.3154	\\
0.62	0.35396	\\
0.61	0.40405	\\
0.6	0.46607	\\
0.59	0.53915	\\
0.58	0.62136	\\
0.57	0.70841	\\
0.56	0.79486	\\
0.55	0.87535	\\
0.54	0.93837	\\
0.53	0.97427	\\
0.52	0.9782	\\
0.51	0.94942	\\
0.5	0.89433	\\
0.49	0.8272	\\
0.48	0.76527	\\
0.47	0.71876	\\
0.46	0.69089	\\
0.45	0.68063	\\
0.44	0.68332	\\
0.43	0.69332	\\
0.42	0.70965	\\
0.41	0.73603	\\
0.4	0.77446	\\
0.39	0.81944	\\
0.38	0.85279	\\
0.37	0.85303	\\
0.36	0.81369	\\
0.35	0.74507	\\
0.34	0.66317	\\
0.33	0.59855	\\
0.32	0.59109	\\
0.31	0.66139	\\
0.3	0.74865	\\

==> data/sparVar_cvd_4.txt <==
wl	a
2.5	0.16245	\\
2.49	0.13388	\\
2.48	0.15041	\\
2.47	0.29977	\\
2.46	0.43396	\\
2.45	0.55231	\\
2.44	0.48361	\\
2.43	0.51329	\\
2.42	0.50992	\\
2.41	0.53075	\\
2.4	0.48767	\\
2.39	0.5129	\\
2.38	0.52581	\\
2.37	0.52459	\\
2.36	0.53435	\\
2.35	0.53365	\\
2.34	0.53284	\\
2.33	0.51632	\\
2.32	0.53964	\\
2.31	0.54139	\\
2.3	0.53377	\\
2.29	0.54051	\\
2.28	0.54923	\\
2.27	0.55728	\\
2.26	0.5601	\\
2.25	0.56464	\\
2.24	0.5665	\\
2.23	0.57586	\\
2.22	0.5807	\\
2.21	0.58788	\\
2.2	0.5838	\\
2.19	0.58847	\\
2.18	0.59726	\\
2.17	0.59596	\\
2.16	0.60144	\\
2.15	0.60587	\\
2.14	0.60561	\\
2.13	0.60765	\\
2.12	0.60917	\\
2.11	0.62179	\\
2.1	0.6296	\\
2.09	0.63956	\\
2.08	0.64422	\\
2.07	0.64156	\\
2.06	0.64952	\\
2.05	0.65783	\\
2.04	0.66225	\\
2.03	0.67051	\\
2.02	0.67479	\\
2.01	0.6803	\\
2	0.68792	\\
1.99	0.69342	\\
1.98	0.70261	\\
1.97	0.70911	\\
1.96	0.71586	\\
1.95	0.7232	\\
1.94	0.7303	\\
1.93	0.73775	\\
1.92	0.7448	\\
1.91	0.75512	\\
1.9	0.75941	\\
1.89	0.76848	\\
1.88	0.77568	\\
1.87	0.78393	\\
1.86	0.78976	\\
1.85	0.7966	\\
1.84	0.80707	\\
1.83	0.81337	\\
1.82	0.82163	\\
1.81	0.82722	\\
1.8	0.83317	\\
1.79	0.84103	\\
1.78	0.84563	\\
1.77	0.84831	\\
1.76	0.85189	\\
1.75	0.85431	\\
1.74	0.85402	\\
1.73	0.85327	\\
1.72	0.8497	\\
1.71	0.84324	\\
1.7	0.83444	\\
1.69	0.82425	\\
1.68	0.80933	\\
1.67	0.79279	\\
1.66	0.77248	\\
1.65	0.74813	\\
1.64	0.72152	\\
1.63	0.69126	\\
1.62	0.6588	\\
1.61	0.6247	\\
1.6	0.587	\\
1.59	0.54828	\\
1.58	0.50955	\\
1.57	0.47103	\\
1.56	0.43263	\\
1.55	0.39636	\\
1.54	0.35919	\\
1.53	0.32636	\\
1.52	0.29549	\\
1.51	0.26701	\\
1.5	0.24165	\\
1.49	0.21941	\\
1.48	0.20098	\\
1.47	0.18368	\\
1.46	0.16955	\\
1.45	0.15702	\\
1.44	0.14762	\\
1.43	0.1408	\\
1.42	0.13478	\\
1.41	0.1309	\\
1.4	0.12862	\\
1.39	0.12745	\\
1.38	0.12747	\\
1.37	0.12908	\\
1.36	0.13242	\\
1.35	0.13557	\\
1.34	0.13994	\\
1.33	0.14206	\\
1.32	0.14707	\\
1.31	0.15345	\\
1.3	0.15972	\\
1.29	0.16607	\\
1.28	0.17345	\\
1.27	0.18119	\\
1.26	0.18871	\\
1.25	0.19715	\\
1.24	0.2061	\\
1.23	0.21478	\\
1.22	0.22353	\\
1.21	0.23353	\\
1.2	0.24428	\\
1.19	0.25398	\\
1.18	0.26417	\\
1.17	0.27606	\\
1.16	0.28717	\\
1.15	0.29868	\\
1.14	0.31122	\\
1.13	0.32384	\\
1.12	0.33694	\\
1.11	0.35065	\\
1.1	0.3645	\\
1.09	0.3797	\\
1.08	0.39604	\\
1.07	0.41233	\\
1.06	0.42962	\\
1.05	0.44793	\\
1.04	0.4678	\\
1.03	0.48739	\\
1.02	0.50811	\\
1.01	0.53013	\\
1	0.55389	\\
0.99	0.57911	\\
0.98	0.60613	\\
0.97	0.6352	\\
0.96	0.66441	\\
0.95	0.6951	\\
0.94	0.72708	\\
0.93	0.76213	\\
0.92	0.79743	\\
0.91	0.83127	\\
0.9	0.86726	\\
0.89	0.89994	\\
0.88	0.9294	\\
0.87	0.95393	\\
0.86	0.97088	\\
0.85	0.97355	\\
0.84	0.93839	\\
0.83	0.88212	\\
0.82	0.81575	\\
0.81	0.74284	\\
0.8	0.66099	\\
0.79	0.57393	\\
0.78	0.4941	\\
0.77	0.42524	\\
0.76	0.37235	\\
0.75	0.33253	\\
0.74	0.30637	\\
0.73	0.29359	\\
0.72	0.29665	\\
0.71	0.30449	\\
0.7	0.32076	\\
0.69	0.34955	\\
0.68	0.38831	\\
0.67	0.4327	\\
0.66	0.48416	\\
0.65	0.54201	\\
0.64	0.60972	\\
0.63	0.67862	\\
0.62	0.75004	\\
0.61	0.81968	\\
0.6	0.8848	\\
0.59	0.9379	\\
0.58	0.97178	\\
0.57	0.98088	\\
0.56	0.96076	\\
0.55	0.91169	\\
0.54	0.84069	\\
0.53	0.76111	\\
0.52	0.68693	\\
0.51	0.62933	\\
0.5	0.5949	\\
0.49	0.58915	\\
0.48	0.61301	\\
0.47	0.66094	\\
0.46	0.72834	\\
0.45	0.80572	\\
0.44	0.87643	\\
0.43	0.92266	\\
0.42	0.92796	\\
0.41	0.89018	\\
0.4	0.82129	\\
0.39	0.7433	\\
0.38	0.67506	\\
0.37	0.63835	\\
0.36	0.65661	\\
0.35	0.7249	\\
0.34	0.80562	\\
0.33	0.836	\\
0.32	0.79364	\\
0.31	0.70029	\\
0.3	0.62497	\\

==> tikz/AuJC_data.txt <==
wl	Au_er	Au_ei
187.900000000000	0.227056000000000	3.04128000000000
191.600000000000	0.295191000000000	3.17592000000000
195.300000000000	0.292524000000000	3.28568000000000
199.300000000000	0.203899000000001	3.32766000000000
203.300000000000	0.138171000000000	3.39682000000000
207.300000000000	-0.0104160000000000	3.39040000000000
211.900000000000	-0.132500000000000	3.51000000000000
216.400000000000	-0.233769000000000	3.60620000000000
221.400000000000	-0.346329000000000	3.71020000000000
226.200000000000	-0.415500000000000	3.82520000000000
231.300000000000	-0.551009000000000	3.89220000000000
237.100000000000	-0.616896000000000	4.05504000000000
242.600000000000	-0.744529000000000	4.16328000000000
249	-0.891261000000000	4.33846000000000
255.100000000000	-1.08044400000000	4.49008000000000
261.600000000000	-1.23650100000000	4.72230000000000
268.900000000000	-1.34640900000000	4.97628000000000
276.100000000000	-1.36650900000000	5.28242000000000
284.400000000000	-1.33226100000000	5.49486000000000
292.400000000000	-1.30678400000000	5.59644000000000
300.900000000000	-1.22742100000000	5.78034000000000
310.700000000000	-1.24254900000000	5.79258000000000
320.400000000000	-1.23080400000000	5.84584000000000
331.500000000000	-1.35528900000000	5.57368000000000
342.500000000000	-1.31024100000000	5.53816000000000
354.200000000000	-1.23195600000000	5.59800000000000
367.900000000000	-1.40062500000000	5.60920000000000
381.500000000000	-1.60488900000000	5.64436000000000
397.400000000000	-1.64940400000000	5.73888000000000
413.300000000000	-1.70216400000000	5.71736000000000
430.500000000000	-1.69220400000000	5.64920000000000
450.900000000000	-1.75899600000000	5.28264000000000
471.400000000000	-1.70270100000000	4.84438000000000
495.900000000000	-2.27828900000000	3.81264000000000
520.900000000000	-3.94616100000000	2.58044000000000
548.600000000000	-5.84212500000000	2.11130000000000
582.100000000000	-8.11266900000000	1.66054000000000
616.800000000000	-10.6618840000000	1.37424000000000
659.500000000000	-13.6482090000000	1.03516000000000
704.500000000000	-16.8177090000000	1.06678000000000
756	-20.6101640000000	1.27176000000000
821.100000000000	-25.8112890000000	1.62656000000000
892	-32.0406690000000	1.92542000000000
984	-40.2741000000000	2.79400000000000
1088	-51.0496000000000	3.86100000000000
1216	-66.2185250000000	5.70150000000000
1393	-90.4264610000000	8.18634000000000
1610	-125.350500000000	12.5552000000000
1937	-189.042000000000	25.3552000000000

==> tikz/TiN_data.txt <==
wl	TiN_er	TiN_ei
340	4.1826	4.73076
341	4.20478	4.7646
342	4.2289	4.79479
343	4.25468	4.82121
344	4.28183	4.84379
345	4.31004	4.86246
346	4.33901	4.8772
347	4.36845	4.88801
348	4.39806	4.89493
349	4.42755	4.898
350	4.45663	4.89732
351	4.48505	4.89298
352	4.51256	4.88512
353	4.53891	4.87387
354	4.56389	4.85942
355	4.58732	4.84193
356	4.60901	4.82159
357	4.62882	4.79861
358	4.64662	4.77318
359	4.66231	4.74552
360	4.67579	4.71583
361	4.687	4.68432
362	4.6959	4.6512
363	4.70245	4.61667
364	4.70665	4.58092
365	4.70849	4.54414
366	4.70799	4.5065
367	4.70518	4.46817
368	4.70011	4.42932
369	4.69281	4.39008
370	4.68335	4.35061
371	4.67179	4.31102
372	4.65819	4.27144
373	4.64263	4.23197
374	4.62519	4.19271
375	4.60594	4.15375
376	4.58496	4.11516
377	4.56233	4.07702
378	4.53813	4.03939
379	4.51245	4.00232
380	4.48535	3.96586
381	4.45692	3.93005
382	4.42723	3.89493
383	4.39635	3.86052
384	4.36436	3.82685
385	4.33132	3.79393
386	4.29729	3.76179
387	4.26235	3.73042
388	4.22656	3.69985
389	4.18996	3.67007
390	4.15261	3.64108
391	4.11458	3.61289
392	4.0759	3.58549
393	4.03662	3.55887
394	3.9968	3.53303
395	3.95646	3.50797
396	3.91566	3.48366
397	3.87442	3.4601
398	3.83279	3.43728
399	3.7908	3.41519
400	3.74847	3.39381
401	3.70584	3.37313
402	3.66293	3.35314
403	3.61978	3.33381
404	3.5764	3.31515
405	3.53282	3.29713
406	3.48905	3.27973
407	3.44513	3.26296
408	3.40106	3.24678
409	3.35686	3.23118
410	3.31255	3.21616
411	3.26815	3.20169
412	3.22366	3.18776
413	3.17911	3.17437
414	3.13449	3.16148
415	3.08983	3.1491
416	3.04514	3.13721
417	3.00042	3.12579
418	2.95567	3.11484
419	2.91092	3.10434
420	2.86617	3.09427
421	2.82142	3.08463
422	2.77668	3.07541
423	2.73196	3.0666
424	2.68726	3.05817
425	2.64258	3.05013
426	2.59794	3.04246
427	2.55333	3.03516
428	2.50876	3.02821
429	2.46423	3.0216
430	2.41975	3.01533
431	2.37531	3.00938
432	2.33093	3.00375
433	2.28659	2.99843
434	2.24232	2.99341
435	2.19809	2.98868
436	2.15393	2.98423
437	2.10982	2.98007
438	2.06578	2.97617
439	2.02179	2.97254
440	1.97787	2.96916
441	1.93401	2.96604
442	1.89021	2.96315
443	1.84648	2.96051
444	1.80281	2.9581
445	1.7592	2.95591
446	1.71566	2.95394
447	1.67218	2.95219
448	1.62877	2.95064
449	1.58542	2.9493
450	1.54214	2.94816
451	1.49891	2.94721
452	1.45575	2.94646
453	1.41266	2.94589
454	1.36962	2.94549
455	1.32665	2.94528
456	1.28374	2.94524
457	1.24089	2.94536
458	1.1981	2.94565
459	1.15537	2.9461
460	1.11269	2.94671
461	1.07008	2.94747
462	1.02752	2.94838
463	0.98501	2.94944
464	0.94257	2.95064
465	0.90018	2.95198
466	0.85784	2.95346
467	0.81555	2.95507
468	0.77332	2.95681
469	0.73114	2.95868
470	0.689	2.96068
471	0.64692	2.9628
472	0.60489	2.96504
473	0.5629	2.96739
474	0.52096	2.96987
475	0.47907	2.97245
476	0.43722	2.97515
477	0.39541	2.97795
478	0.35365	2.98087
479	0.31193	2.98388
480	0.27026	2.987
481	0.22862	2.99022
482	0.18702	2.99354
483	0.14546	2.99695
484	0.10394	3.00046
485	0.06246	3.00406
486	0.02101	3.00775
487	-0.02041	3.01153
488	-0.06178	3.0154
489	-0.10313	3.01935
490	-0.14444	3.02339
491	-0.18573	3.02751
492	-0.22698	3.03172
493	-0.2682	3.036
494	-0.30939	3.04036
495	-0.35055	3.0448
496	-0.39169	3.04931
497	-0.4328	3.0539
498	-0.47388	3.05857
499	-0.51494	3.0633
500	-0.55598	3.06811
501	-0.59699	3.07298
502	-0.63797	3.07793
503	-0.67894	3.08294
504	-0.71989	3.08801
505	-0.76081	3.09316
506	-0.80172	3.09836
507	-0.8426	3.10363
508	-0.88347	3.10897
509	-0.92432	3.11436
510	-0.96516	3.11981
511	-1.00598	3.12533
512	-1.04678	3.1309
513	-1.08757	3.13653
514	-1.12834	3.14221
515	-1.16911	3.14795
516	-1.20985	3.15375
517	-1.25059	3.1596
518	-1.29132	3.16551
519	-1.33203	3.17146
520	-1.37274	3.17747
521	-1.41344	3.18353
522	-1.45412	3.18964
523	-1.4948	3.1958
524	-1.53548	3.20201
525	-1.57614	3.20827
526	-1.6168	3.21458
527	-1.65745	3.22093
528	-1.6981	3.22733
529	-1.73875	3.23377
530	-1.77939	3.24026
531	-1.82002	3.2468
532	-1.86066	3.25338
533	-1.90129	3.26
534	-1.94192	3.26666
535	-1.98255	3.27337
536	-2.02318	3.28012
537	-2.06381	3.28691
538	-2.10444	3.29375
539	-2.14507	3.30062
540	-2.1857	3.30753
541	-2.22633	3.31448
542	-2.26697	3.32147
543	-2.3076	3.3285
544	-2.34825	3.33557
545	-2.38889	3.34268
546	-2.42954	3.34982
547	-2.4702	3.357
548	-2.51086	3.36421
549	-2.55153	3.37146
550	-2.5922	3.37875
551	-2.63288	3.38607
552	-2.67356	3.39343
553	-2.71426	3.40082
554	-2.75496	3.40825
555	-2.79567	3.4157
556	-2.83639	3.4232
557	-2.87712	3.43072
558	-2.91785	3.43828
559	-2.9586	3.44587
560	-2.99936	3.45349
561	-3.04013	3.46114
562	-3.08091	3.46883
563	-3.1217	3.47654
564	-3.1625	3.48429
565	-3.20332	3.49207
566	-3.24415	3.49987
567	-3.28499	3.50771
568	-3.32585	3.51558
569	-3.36672	3.52347
570	-3.4076	3.53139
571	-3.4485	3.53935
572	-3.48941	3.54733
573	-3.53034	3.55534
574	-3.57128	3.56337
575	-3.61224	3.57144
576	-3.65322	3.57953
577	-3.69421	3.58765
578	-3.73522	3.5958
579	-3.77625	3.60397
580	-3.81729	3.61217
581	-3.85835	3.62039
582	-3.89943	3.62864
583	-3.94053	3.63692
584	-3.98165	3.64522
585	-4.02279	3.65355
586	-4.06394	3.66191
587	-4.10512	3.67028
588	-4.14631	3.67869
589	-4.18753	3.68711
590	-4.22877	3.69556
591	-4.27002	3.70404
592	-4.3113	3.71254
593	-4.3526	3.72106
594	-4.39392	3.72961
595	-4.43527	3.73818
596	-4.47663	3.74677
597	-4.51802	3.75539
598	-4.55943	3.76403
599	-4.60087	3.77269
600	-4.64232	3.78137
601	-4.6838	3.79008
602	-4.72531	3.79881
603	-4.76684	3.80756
604	-4.80839	3.81633
605	-4.84997	3.82513
606	-4.89157	3.83394
607	-4.9332	3.84278
608	-4.97485	3.85164
609	-5.01653	3.86052
610	-5.05823	3.86942
611	-5.09996	3.87834
612	-5.14172	3.88728
613	-5.1835	3.89624
614	-5.22531	3.90522
615	-5.26714	3.91423
616	-5.30901	3.92325
617	-5.3509	3.93229
618	-5.39282	3.94136
619	-5.43476	3.95044
620	-5.47673	3.95954
621	-5.51874	3.96866
622	-5.56077	3.97781
623	-5.60282	3.98697
624	-5.64491	3.99615
625	-5.68703	4.00534
626	-5.72917	4.01456
627	-5.77135	4.0238
628	-5.81355	4.03305
629	-5.85579	4.04233
630	-5.89805	4.05162
631	-5.94035	4.06093
632	-5.98267	4.07026
633	-6.02503	4.07961
634	-6.06741	4.08897
635	-6.10983	4.09835
636	-6.15228	4.10776
637	-6.19476	4.11717
638	-6.23727	4.12661
639	-6.27981	4.13606
640	-6.32239	4.14554
641	-6.36499	4.15503
642	-6.40763	4.16453
643	-6.4503	4.17406
644	-6.49301	4.1836
645	-6.53574	4.19315
646	-6.57851	4.20273
647	-6.62132	4.21232
648	-6.66415	4.22193
649	-6.70702	4.23155
650	-6.74992	4.24119
651	-6.79286	4.25085
652	-6.83583	4.26053
653	-6.87883	4.27022
654	-6.92187	4.27993
655	-6.96495	4.28965
656	-7.00805	4.29939
657	-7.05119	4.30915
658	-7.09437	4.31892
659	-7.13758	4.32871
660	-7.18083	4.33851
661	-7.22411	4.34833
662	-7.26743	4.35816
663	-7.31078	4.36802
664	-7.35417	4.37788
665	-7.3976	4.38776
666	-7.44106	4.39766
667	-7.48455	4.40758
668	-7.52809	4.4175
669	-7.57166	4.42745
670	-7.61526	4.43741
671	-7.65891	4.44738
672	-7.70259	4.45737
673	-7.7463	4.46738
674	-7.79006	4.4774
675	-7.83385	4.48743
676	-7.87768	4.49748
677	-7.92154	4.50754
678	-7.96545	4.51762
679	-8.00939	4.52772
680	-8.05337	4.53783
681	-8.09738	4.54795
682	-8.14144	4.55809
683	-8.18553	4.56824
684	-8.22967	4.57841
685	-8.27384	4.58859
686	-8.31805	4.59879
687	-8.3623	4.609
688	-8.40658	4.61922
689	-8.45091	4.62946
690	-8.49527	4.63971
691	-8.53968	4.64998
692	-8.58412	4.66026
693	-8.62861	4.67056
694	-8.67313	4.68087
695	-8.7177	4.69119
696	-8.7623	4.70153
697	-8.80694	4.71188
698	-8.85163	4.72225
699	-8.89635	4.73262
700	-8.94111	4.74302
701	-8.98592	4.75342
702	-9.03076	4.76385
703	-9.07565	4.77428
704	-9.12057	4.78473
705	-9.16554	4.79519
706	-9.21055	4.80567
707	-9.2556	4.81615
708	-9.30069	4.82666
709	-9.34582	4.83717
710	-9.391	4.8477
711	-9.43621	4.85825
712	-9.48147	4.8688
713	-9.52677	4.87937
714	-9.57211	4.88995
715	-9.61749	4.90055
716	-9.66291	4.91116
717	-9.70838	4.92178
718	-9.75389	4.93242
719	-9.79944	4.94307
720	-9.84504	4.95373
721	-9.89067	4.96441
722	-9.93635	4.9751
723	-9.98207	4.9858
724	-10.02784	4.99652
725	-10.07364	5.00724
726	-10.1195	5.01799
727	-10.16539	5.02874
728	-10.21133	5.03951
729	-10.25731	5.05029
730	-10.30333	5.06108
731	-10.3494	5.07189
732	-10.39551	5.08271
733	-10.44166	5.09354
734	-10.48786	5.10438
735	-10.53411	5.11524
736	-10.58039	5.12611
737	-10.62672	5.137
738	-10.6731	5.14789
739	-10.71952	5.1588
740	-10.76598	5.16973
741	-10.81249	5.18066
742	-10.85904	5.19161
743	-10.90564	5.20257
744	-10.95228	5.21354
745	-10.99896	5.22453
746	-11.0457	5.23552
747	-11.09247	5.24654
748	-11.13929	5.25756
749	-11.18616	5.2686
750	-11.23307	5.27964
751	-11.28003	5.29071
752	-11.32703	5.30178
753	-11.37408	5.31287
754	-11.42117	5.32397
755	-11.46831	5.33508
756	-11.51549	5.3462
757	-11.56273	5.35734
758	-11.61	5.36849
759	-11.65732	5.37965
760	-11.70469	5.39083
761	-11.75211	5.40201
762	-11.79957	5.41321
763	-11.84707	5.42443
764	-11.89463	5.43565
765	-11.94223	5.44689
766	-11.98987	5.45814
767	-12.03756	5.4694
768	-12.0853	5.48067
769	-12.13309	5.49196
770	-12.18092	5.50326
771	-12.2288	5.51457
772	-12.27673	5.5259
773	-12.3247	5.53723
774	-12.37272	5.54858
775	-12.42079	5.55994
776	-12.4689	5.57132
777	-12.51706	5.58271
778	-12.56527	5.5941
779	-12.61353	5.60552
780	-12.66183	5.61694
781	-12.71019	5.62838
782	-12.75859	5.63982
783	-12.80703	5.65129
784	-12.85553	5.66276
785	-12.90407	5.67424
786	-12.95266	5.68574
787	-13.0013	5.69725
788	-13.04999	5.70878
789	-13.09872	5.72031
790	-13.14751	5.73186
791	-13.19634	5.74342
792	-13.24522	5.75499
793	-13.29414	5.76658
794	-13.34312	5.77818
795	-13.39215	5.78979
796	-13.44122	5.80141
797	-13.49034	5.81304
798	-13.53951	5.82469
799	-13.58873	5.83635
800	-13.638	5.84802
801	-13.68732	5.85971
802	-13.73669	5.8714
803	-13.7861	5.88311
804	-13.83557	5.89483
805	-13.88508	5.90657
806	-13.93464	5.91831
807	-13.98425	5.93007
808	-14.03392	5.94185
809	-14.08363	5.95363
810	-14.13339	5.96543
811	-14.1832	5.97724
812	-14.23306	5.98906
813	-14.28296	6.00089
814	-14.33292	6.01274
815	-14.38293	6.0246
816	-14.43299	6.03647
817	-14.4831	6.04835
818	-14.53326	6.06025
819	-14.58346	6.07216
820	-14.63372	6.08408
821	-14.68403	6.09602
822	-14.73439	6.10796
823	-14.7848	6.11992
824	-14.83526	6.13189
825	-14.88576	6.14388
826	-14.93632	6.15588
827	-14.98693	6.16789
828	-15.03759	6.17991
829	-15.0883	6.19194
830	-15.13907	6.20399
831	-15.18988	6.21605
832	-15.24074	6.22812
833	-15.29165	6.24021
834	-15.34262	6.25231
835	-15.39363	6.26442
836	-15.4447	6.27654
837	-15.49582	6.28868
838	-15.54698	6.30083
839	-15.5982	6.31299
840	-15.64947	6.32517
841	-15.70079	6.33736
842	-15.75217	6.34956
843	-15.80359	6.36177
844	-15.85506	6.374
845	-15.90659	6.38623
846	-15.95817	6.39849
847	-16.0098	6.41075
848	-16.06148	6.42303
849	-16.11321	6.43532
850	-16.16499	6.44762
851	-16.21683	6.45994
852	-16.26872	6.47227
853	-16.32065	6.48461
854	-16.37265	6.49696
855	-16.42469	6.50933
856	-16.47678	6.52171
857	-16.52893	6.53411
858	-16.58113	6.54651
859	-16.63338	6.55893
860	-16.68568	6.57137
861	-16.73803	6.58381
862	-16.79044	6.59627
863	-16.8429	6.60875
864	-16.89541	6.62123
865	-16.94797	6.63373
866	-17.00059	6.64624
867	-17.05326	6.65877
868	-17.10598	6.6713
869	-17.15875	6.68386
870	-17.21158	6.69642
871	-17.26445	6.709
872	-17.31738	6.72159
873	-17.37037	6.73419
874	-17.4234	6.74681
875	-17.47649	6.75944
876	-17.52963	6.77209
877	-17.58283	6.78475
878	-17.63607	6.79742
879	-17.68937	6.8101
880	-17.74273	6.8228
881	-17.79613	6.83551
882	-17.84959	6.84824
883	-17.9031	6.86097
884	-17.95667	6.87373
885	-18.01029	6.88649
886	-18.06396	6.89927
887	-18.11768	6.91206
888	-18.17146	6.92487
889	-18.22529	6.93769
890	-18.27918	6.95052
891	-18.33311	6.96337
892	-18.3871	6.97623
893	-18.44115	6.9891
894	-18.49525	7.00199
895	-18.5494	7.01489
896	-18.6036	7.02781
897	-18.65786	7.04074
898	-18.71217	7.05368
899	-18.76654	7.06664
900	-18.82096	7.07961
901	-18.87543	7.09259
902	-18.92996	7.10559
903	-18.98454	7.1186
904	-19.03918	7.13163
905	-19.09386	7.14467
906	-19.14861	7.15772
907	-19.2034	7.17079
908	-19.25825	7.18387
909	-19.31316	7.19697
910	-19.36812	7.21008
911	-19.42313	7.2232
912	-19.4782	7.23634
913	-19.53332	7.24949
914	-19.58849	7.26266
915	-19.64372	7.27584
916	-19.699	7.28903
917	-19.75434	7.30224
918	-19.80973	7.31547
919	-19.86518	7.3287
920	-19.92068	7.34196
921	-19.97624	7.35522
922	-20.03185	7.3685
923	-20.08751	7.3818
924	-20.14323	7.39511
925	-20.199	7.40843
926	-20.25483	7.42177
927	-20.31071	7.43512
928	-20.36665	7.44849
929	-20.42264	7.46187
930	-20.47869	7.47527
931	-20.53479	7.48868
932	-20.59095	7.5021
933	-20.64716	7.51555
934	-20.70342	7.529
935	-20.75974	7.54247
936	-20.81612	7.55595
937	-20.87255	7.56945
938	-20.92903	7.58297
939	-20.98557	7.59649
940	-21.04217	7.61004
941	-21.09882	7.6236
942	-21.15552	7.63717
943	-21.21228	7.65076
944	-21.2691	7.66436
945	-21.32597	7.67798
946	-21.38289	7.69161
947	-21.43987	7.70526
948	-21.49691	7.71892
949	-21.554	7.7326
950	-21.61115	7.74629
951	-21.66835	7.76
952	-21.72561	7.77372
953	-21.78292	7.78746
954	-21.84029	7.80121
955	-21.89771	7.81498
956	-21.95519	7.82877
957	-22.01272	7.84256
958	-22.07031	7.85638
959	-22.12796	7.87021
960	-22.18566	7.88405
961	-22.24341	7.89791
962	-22.30122	7.91179
963	-22.35909	7.92568
964	-22.41701	7.93959
965	-22.47499	7.95351
966	-22.53303	7.96745
967	-22.59112	7.9814
968	-22.64926	7.99537
969	-22.70746	8.00935
970	-22.76572	8.02335
971	-22.82403	8.03737
972	-22.8824	8.0514
973	-22.94083	8.06545
974	-22.99931	8.07951
975	-23.05784	8.09359
976	-23.11643	8.10769
977	-23.17508	8.1218
978	-23.23379	8.13592
979	-23.29255	8.15006
980	-23.35136	8.16422
981	-23.41023	8.1784
982	-23.46916	8.19259
983	-23.52814	8.20679
984	-23.58718	8.22101
985	-23.64628	8.23525
986	-23.70543	8.24951
987	-23.76464	8.26378
988	-23.8239	8.27806
989	-23.88323	8.29237
990	-23.9426	8.30668
991	-24.00203	8.32102
992	-24.06152	8.33537
993	-24.12107	8.34974
994	-24.18067	8.36412
995	-24.24033	8.37852
996	-24.30004	8.39294
997	-24.35981	8.40737
998	-24.41964	8.42182
999	-24.47952	8.43629
1000	-24.53946	8.45077
1001	-24.59946	8.46527
1002	-24.65951	8.47979
1003	-24.71962	8.49432
1004	-24.77979	8.50887
1005	-24.84001	8.52343
1006	-24.90029	8.53802
1007	-24.96062	8.55262
1008	-25.02101	8.56723
1009	-25.08146	8.58187
1010	-25.14196	8.59652
1011	-25.20253	8.61118
1012	-25.26314	8.62587
1013	-25.32382	8.64057
1014	-25.38455	8.65528
1015	-25.44533	8.67002
1016	-25.50618	8.68477
1017	-25.56708	8.69954
1018	-25.62804	8.71432
1019	-25.68905	8.72912
1020	-25.75012	8.74394
1021	-25.81125	8.75878
1022	-25.87243	8.77363
1023	-25.93367	8.78851
1024	-25.99497	8.80339
1025	-26.05633	8.8183
1026	-26.11774	8.83322
1027	-26.17921	8.84816
1028	-26.24073	8.86312
1029	-26.30231	8.8781
1030	-26.36395	8.89309
1031	-26.42565	8.9081
1032	-26.4874	8.92313
1033	-26.54921	8.93817
1034	-26.61108	8.95323
1035	-26.673	8.96831
1036	-26.73498	8.98341
1037	-26.79702	8.99853
1038	-26.85911	9.01366
1039	-26.92126	9.02881
1040	-26.98347	9.04398
1041	-27.04574	9.05917
1042	-27.10806	9.07437
1043	-27.17044	9.0896
1044	-27.23287	9.10484
1045	-27.29537	9.12009
1046	-27.35792	9.13537
1047	-27.42052	9.15066
1048	-27.48319	9.16598
1049	-27.54591	9.18131
1050	-27.60869	9.19665
1051	-27.67153	9.21202
1052	-27.73442	9.22741
1053	-27.79737	9.24281
1054	-27.86038	9.25823
1055	-27.92344	9.27367
1056	-27.98656	9.28913
1057	-28.04974	9.3046
1058	-28.11298	9.3201
1059	-28.17627	9.33561
1060	-28.23962	9.35114
1061	-28.30303	9.36669
1062	-28.36649	9.38226
1063	-28.43002	9.39784
1064	-28.4936	9.41345
1065	-28.55723	9.42907
1066	-28.62093	9.44471
1067	-28.68468	9.46037
1068	-28.74849	9.47605
1069	-28.81235	9.49175
1070	-28.87628	9.50747
1071	-28.94026	9.5232
1072	-29.00429	9.53896
1073	-29.06839	9.55473
1074	-29.13254	9.57052
1075	-29.19675	9.58633
1076	-29.26102	9.60216
1077	-29.32534	9.61801
1078	-29.38973	9.63388
1079	-29.45417	9.64977
1080	-29.51866	9.66567
1081	-29.58322	9.6816
1082	-29.64783	9.69754
1083	-29.7125	9.7135
1084	-29.77722	9.72949
1085	-29.84201	9.74549
1086	-29.90685	9.76151
1087	-29.97175	9.77755
1088	-30.03671	9.79361
1089	-30.10172	9.80969
1090	-30.16679	9.82578
1091	-30.23192	9.8419
1092	-30.29711	9.85804
1093	-30.36235	9.87419
1094	-30.42765	9.89037
1095	-30.49301	9.90657
1096	-30.55843	9.92278
1097	-30.6239	9.93902
1098	-30.68943	9.95527
1099	-30.75502	9.97154
1100	-30.82067	9.98784
1101	-30.88637	10.00415
1102	-30.95213	10.02048
1103	-31.01795	10.03684
1104	-31.08383	10.05321
1105	-31.14976	10.0696
1106	-31.21575	10.08602
1107	-31.2818	10.10245
1108	-31.34791	10.1189
1109	-31.41408	10.13537
1110	-31.4803	10.15186
1111	-31.54658	10.16838
1112	-31.61291	10.18491
1113	-31.67931	10.20146
1114	-31.74576	10.21804
1115	-31.81227	10.23463
1116	-31.87884	10.25124
1117	-31.94546	10.26788
1118	-32.01215	10.28453
1119	-32.07889	10.3012
1120	-32.14569	10.3179
1121	-32.21254	10.33461
1122	-32.27946	10.35135
1123	-32.34643	10.3681
1124	-32.41346	10.38488
1125	-32.48054	10.40168
1126	-32.54769	10.4185
1127	-32.61489	10.43533
1128	-32.68215	10.45219
1129	-32.74946	10.46907
1130	-32.81684	10.48597
1131	-32.88427	10.50289
1132	-32.95176	10.51983
1133	-33.01931	10.5368
1134	-33.08691	10.55378
1135	-33.15458	10.57078
1136	-33.2223	10.58781
1137	-33.29008	10.60485
1138	-33.35791	10.62192
1139	-33.42581	10.63901
1140	-33.49376	10.65612
1141	-33.56177	10.67324
1142	-33.62983	10.6904
1143	-33.69796	10.70757
1144	-33.76614	10.72476
1145	-33.83438	10.74197
1146	-33.90268	10.75921
1147	-33.97103	10.77647
1148	-34.03944	10.79374
1149	-34.10791	10.81104
1150	-34.17644	10.82836
1151	-34.24503	10.84571
1152	-34.31367	10.86307
1153	-34.38237	10.88045
1154	-34.45113	10.89786
1155	-34.51995	10.91529
1156	-34.58882	10.93274
1157	-34.65775	10.95021
1158	-34.72674	10.9677
1159	-34.79579	10.98521
1160	-34.8649	11.00275
1161	-34.93406	11.02031
1162	-35.00328	11.03789
1163	-35.07256	11.05549
1164	-35.14189	11.07311
1165	-35.21129	11.09075
1166	-35.28074	11.10842
1167	-35.35025	11.12611
1168	-35.41981	11.14382
1169	-35.48944	11.16155
1170	-35.55912	11.1793
1171	-35.62886	11.19708
1172	-35.69866	11.21488
1173	-35.76851	11.2327
1174	-35.83842	11.25054
1175	-35.90839	11.2684
1176	-35.97842	11.28629
1177	-36.04851	11.3042
1178	-36.11865	11.32213
1179	-36.18885	11.34008
1180	-36.25911	11.35806
1181	-36.32943	11.37606
1182	-36.3998	11.39408
1183	-36.47023	11.41212
1184	-36.54072	11.43019
1185	-36.61127	11.44827
1186	-36.68187	11.46638
1187	-36.75254	11.48452
1188	-36.82326	11.50267
1189	-36.89403	11.52085
1190	-36.96487	11.53905
1191	-37.03576	11.55727
1192	-37.10671	11.57552
1193	-37.17772	11.59379
1194	-37.24879	11.61208
1195	-37.31991	11.63039
1196	-37.39109	11.64873
1197	-37.46233	11.66709
1198	-37.53363	11.68547
1199	-37.60498	11.70388
1200	-37.67639	11.72231
1201	-37.74786	11.74076
1202	-37.81939	11.75923
1203	-37.89097	11.77773
1204	-37.96262	11.79625
1205	-38.03431	11.81479
1206	-38.10607	11.83336
1207	-38.17789	11.85195
1208	-38.24976	11.87056
1209	-38.32169	11.8892
1210	-38.39368	11.90786
1211	-38.46572	11.92654
1212	-38.53782	11.94525
1213	-38.60998	11.96398
1214	-38.6822	11.98273
1215	-38.75448	12.00151
1216	-38.82681	12.02031
1217	-38.8992	12.03913
1218	-38.97165	12.05798
1219	-39.04416	12.07685
1220	-39.11672	12.09574
1221	-39.18934	12.11466
1222	-39.26202	12.1336
1223	-39.33475	12.15257
1224	-39.40755	12.17156
1225	-39.4804	12.19057
1226	-39.55331	12.2096
1227	-39.62627	12.22866
1228	-39.69929	12.24775
1229	-39.77237	12.26686
1230	-39.84551	12.28599
1231	-39.91871	12.30514
1232	-39.99196	12.32432
1233	-40.06527	12.34353
1234	-40.13864	12.36275
1235	-40.21207	12.382
1236	-40.28555	12.40128
1237	-40.35909	12.42058
1238	-40.43269	12.4399
1239	-40.50634	12.45925
1240	-40.58006	12.47862
1241	-40.65383	12.49802
1242	-40.72765	12.51744
1243	-40.80154	12.53689
1244	-40.87548	12.55636
1245	-40.94948	12.57585
1246	-41.02354	12.59537
1247	-41.09765	12.61491
1248	-41.17182	12.63448
1249	-41.24605	12.65407
1250	-41.32034	12.67369
1251	-41.39468	12.69333
1252	-41.46908	12.71299
1253	-41.54354	12.73268
1254	-41.61806	12.7524
1255	-41.69263	12.77213
1256	-41.76726	12.7919
1257	-41.84195	12.81169
1258	-41.9167	12.8315
1259	-41.9915	12.85134
1260	-42.06636	12.8712
1261	-42.14128	12.89109
1262	-42.21625	12.911
1263	-42.29128	12.93094
1264	-42.36637	12.9509
1265	-42.44152	12.97089
1266	-42.51672	12.9909
1267	-42.59198	13.01094
1268	-42.6673	13.031
1269	-42.74267	13.05109
1270	-42.81811	13.0712
1271	-42.8936	13.09134
1272	-42.96914	13.1115
1273	-43.04475	13.13169
1274	-43.12041	13.1519
1275	-43.19613	13.17214
1276	-43.2719	13.19241
1277	-43.34773	13.2127
1278	-43.42362	13.23301
1279	-43.49957	13.25335
1280	-43.57557	13.27372
1281	-43.65164	13.29411
1282	-43.72775	13.31453
1283	-43.80393	13.33497
1284	-43.88016	13.35544
1285	-43.95645	13.37593
1286	-44.0328	13.39645
1287	-44.1092	13.41699
1288	-44.18566	13.43756
1289	-44.26218	13.45816
1290	-44.33876	13.47878
1291	-44.41539	13.49943
1292	-44.49208	13.5201
1293	-44.56882	13.5408
1294	-44.64563	13.56153
1295	-44.72249	13.58228
1296	-44.7994	13.60305
1297	-44.87638	13.62386
1298	-44.95341	13.64469
1299	-45.03049	13.66554
1300	-45.10764	13.68642
1301	-45.18484	13.70733
1302	-45.2621	13.72826
1303	-45.33942	13.74922
1304	-45.41679	13.7702
1305	-45.49422	13.79122
1306	-45.5717	13.81225
1307	-45.64925	13.83332
1308	-45.72685	13.85441
1309	-45.8045	13.87552
1310	-45.88222	13.89667
1311	-45.95999	13.91784
1312	-46.03782	13.93903
1313	-46.1157	13.96025
1314	-46.19364	13.9815
1315	-46.27164	14.00278
1316	-46.34969	14.02408
1317	-46.42781	14.0454
1318	-46.50597	14.06676
1319	-46.5842	14.08814
1320	-46.66248	14.10955
1321	-46.74082	14.13098
1322	-46.81921	14.15244
1323	-46.89767	14.17393
1324	-46.97617	14.19544
1325	-47.05474	14.21698
1326	-47.13336	14.23855
1327	-47.21204	14.26015
1328	-47.29078	14.28177
1329	-47.36957	14.30342
1330	-47.44842	14.32509
1331	-47.52732	14.34679
1332	-47.60628	14.36852
1333	-47.6853	14.39028
1334	-47.76438	14.41206
1335	-47.84351	14.43387
1336	-47.9227	14.45571
1337	-48.00194	14.47758
1338	-48.08124	14.49947
1339	-48.1606	14.52139
1340	-48.24002	14.54333
1341	-48.31949	14.5653
1342	-48.39902	14.5873
1343	-48.4786	14.60933
1344	-48.55824	14.63139
1345	-48.63794	14.65347
1346	-48.71769	14.67558
1347	-48.7975	14.69772
1348	-48.87737	14.71988
1349	-48.95729	14.74207
1350	-49.03727	14.76429
1351	-49.11731	14.78654
1352	-49.1974	14.80881
1353	-49.27755	14.83112
1354	-49.35775	14.85345
1355	-49.43801	14.8758
1356	-49.51833	14.89819
1357	-49.5987	14.9206
1358	-49.67913	14.94304
1359	-49.75962	14.96551
1360	-49.84016	14.988
1361	-49.92076	15.01053
1362	-50.00142	15.03308
1363	-50.08213	15.05566
1364	-50.1629	15.07827
1365	-50.24372	15.1009
1366	-50.3246	15.12356
1367	-50.40554	15.14626
1368	-50.48653	15.16897
1369	-50.56758	15.19172
1370	-50.64868	15.2145
1371	-50.72984	15.2373
1372	-50.81106	15.26013
1373	-50.89234	15.28299
1374	-50.97367	15.30588
1375	-51.05505	15.32879
1376	-51.13649	15.35174
1377	-51.21799	15.37471
1378	-51.29954	15.39771
1379	-51.38115	15.42074
1380	-51.46282	15.44379
1381	-51.54454	15.46688
1382	-51.62632	15.48999
1383	-51.70816	15.51313
1384	-51.79005	15.5363
1385	-51.87199	15.5595
1386	-51.95399	15.58273
1387	-52.03605	15.60599
1388	-52.11817	15.62927
1389	-52.20034	15.65258
1390	-52.28256	15.67593
1391	-52.36484	15.6993
1392	-52.44718	15.7227
1393	-52.52957	15.74612
1394	-52.61202	15.76958
1395	-52.69453	15.79306
1396	-52.77709	15.81658
1397	-52.85971	15.84012
1398	-52.94238	15.86369
1399	-53.02511	15.88729
1400	-53.10789	15.91092
1401	-53.19073	15.93458
1402	-53.27363	15.95826
1403	-53.35658	15.98198
1404	-53.43959	16.00573
1405	-53.52265	16.0295
1406	-53.60577	16.0533
1407	-53.68894	16.07713
1408	-53.77217	16.10099
1409	-53.85546	16.12488
1410	-53.9388	16.1488
1411	-54.0222	16.17275
1412	-54.10565	16.19673
1413	-54.18916	16.22074
1414	-54.27272	16.24477
1415	-54.35634	16.26884
1416	-54.44001	16.29293
1417	-54.52374	16.31705
1418	-54.60753	16.34121
1419	-54.69137	16.36539
1420	-54.77527	16.3896
1421	-54.85922	16.41384
1422	-54.94323	16.43811
1423	-55.02729	16.46241
1424	-55.11141	16.48674
1425	-55.19559	16.5111
1426	-55.27982	16.53549
1427	-55.3641	16.55991
1428	-55.44844	16.58436
1429	-55.53284	16.60883
1430	-55.61729	16.63334
1431	-55.70179	16.65788
1432	-55.78636	16.68245
1433	-55.87097	16.70704
1434	-55.95565	16.73167
1435	-56.04037	16.75632
1436	-56.12516	16.78101
1437	-56.20999	16.80572
1438	-56.29489	16.83047
1439	-56.37984	16.85525
1440	-56.46484	16.88005
1441	-56.5499	16.90489
1442	-56.63501	16.92975
1443	-56.72018	16.95465
1444	-56.80541	16.97957
1445	-56.89069	17.00453
1446	-56.97602	17.02951
1447	-57.06141	17.05453
1448	-57.14686	17.07957
1449	-57.23236	17.10465
1450	-57.31791	17.12975
1451	-57.40352	17.15489
1452	-57.48919	17.18006
1453	-57.57491	17.20525
1454	-57.66068	17.23048
1455	-57.74652	17.25574
1456	-57.8324	17.28102
1457	-57.91834	17.30634
1458	-58.00434	17.33169
1459	-58.09039	17.35707
1460	-58.17649	17.38248
1461	-58.26265	17.40792
1462	-58.34887	17.43339
1463	-58.43513	17.45889
1464	-58.52146	17.48442
1465	-58.60784	17.50998
1466	-58.69427	17.53557
1467	-58.78076	17.56119
1468	-58.86731	17.58685
1469	-58.9539	17.61253
1470	-59.04056	17.63824
1471	-59.12726	17.66399
1472	-59.21403	17.68977
1473	-59.30084	17.71557
1474	-59.38772	17.74141
1475	-59.47464	17.76728
1476	-59.56162	17.79318
1477	-59.64866	17.81911
1478	-59.73575	17.84507
1479	-59.8229	17.87106
1480	-59.9101	17.89708
1481	-59.99735	17.92314
1482	-60.08466	17.94922
1483	-60.17202	17.97534
1484	-60.25944	18.00148
1485	-60.34691	18.02766
1486	-60.43444	18.05387
1487	-60.52202	18.08011
1488	-60.60966	18.10638
1489	-60.69735	18.13268
1490	-60.78509	18.15902
1491	-60.87289	18.18538
1492	-60.96075	18.21178
1493	-61.04866	18.2382
1494	-61.13662	18.26466
1495	-61.22463	18.29115
1496	-61.31271	18.31767
1497	-61.40083	18.34423
1498	-61.48901	18.37081
1499	-61.57725	18.39742
1500	-61.66553	18.42407
1501	-61.75388	18.45075
1502	-61.84227	18.47746
1503	-61.93072	18.5042
1504	-62.01923	18.53097
1505	-62.10779	18.55777
1506	-62.1964	18.58461
1507	-62.28507	18.61148
1508	-62.37379	18.63838
1509	-62.46257	18.66531
1510	-62.5514	18.69227
1511	-62.64028	18.71926
1512	-62.72922	18.74629
1513	-62.81821	18.77334
1514	-62.90726	18.80043
1515	-62.99636	18.82755
1516	-63.08551	18.85471
1517	-63.17472	18.88189
1518	-63.26399	18.90911
1519	-63.3533	18.93635
1520	-63.44267	18.96363
1521	-63.5321	18.99095
1522	-63.62158	19.01829
1523	-63.71111	19.04566
1524	-63.80069	19.07307
1525	-63.89033	19.10051
1526	-63.98003	19.12798
1527	-64.06977	19.15549
1528	-64.15958	19.18302
1529	-64.24943	19.21059
1530	-64.33934	19.23819
1531	-64.4293	19.26582
1532	-64.51932	19.29349
1533	-64.60939	19.32118
1534	-64.69951	19.34891
1535	-64.78969	19.37667
1536	-64.87992	19.40447
1537	-64.9702	19.43229
1538	-65.06054	19.46015
1539	-65.15094	19.48804
1540	-65.24138	19.51596
1541	-65.33188	19.54392
1542	-65.42243	19.57191
1543	-65.51304	19.59993
1544	-65.6037	19.62798
1545	-65.69441	19.65606
1546	-65.78518	19.68418
1547	-65.876	19.71233
1548	-65.96687	19.74051
1549	-66.0578	19.76873
1550	-66.14878	19.79698
1551	-66.23982	19.82526
1552	-66.3309	19.85357
1553	-66.42204	19.88191
1554	-66.51324	19.91029
1555	-66.60449	19.9387
1556	-66.69579	19.96715
1557	-66.78714	19.99562
1558	-66.87855	20.02413
1559	-66.97001	20.05267
1560	-67.06152	20.08125
1561	-67.15309	20.10986
1562	-67.24471	20.1385
1563	-67.33638	20.16717
1564	-67.42811	20.19588
1565	-67.51989	20.22462
1566	-67.61172	20.25339
1567	-67.70361	20.28219
1568	-67.79555	20.31103
1569	-67.88754	20.3399
1570	-67.97959	20.36881
1571	-68.07169	20.39774
1572	-68.16384	20.42671
1573	-68.25604	20.45572
1574	-68.3483	20.48475
1575	-68.44061	20.51382
1576	-68.53298	20.54293
1577	-68.62539	20.57206
1578	-68.71786	20.60123
1579	-68.81038	20.63044
1580	-68.90296	20.65967
1581	-68.99559	20.68894
1582	-69.08827	20.71824
1583	-69.181	20.74758
1584	-69.27379	20.77695
1585	-69.36663	20.80635
1586	-69.45952	20.83579
1587	-69.55247	20.86526
1588	-69.64547	20.89476
1589	-69.73852	20.92429
1590	-69.83162	20.95386
1591	-69.92478	20.98347
1592	-70.01798	21.0131
1593	-70.11125	21.04277
1594	-70.20456	21.07248
1595	-70.29793	21.10222
1596	-70.39135	21.13199
1597	-70.48482	21.16179
1598	-70.57834	21.19163
1599	-70.67192	21.2215
1600	-70.76555	21.25141
